StarCraft II: A New Challenge for Reinforcement Learning

This paper introduces SC2LE (StarCraft II Learning Environment), a reinforcement learning environment based on the StarCraft II game. This domain poses a new grand challenge for reinforcement learning, representing a more difficult class of problems than considered in most prior work. It is a multi-agent problem with multiple players interacting; there is imperfect information due to a partially observed map; it has a large action space involving the selection and control of hundreds of units; it has a large state space that must be observed solely from raw input feature planes; and it has delayed credit assignment requiring long-term strategies over thousands of steps. We describe the observation, action, and reward specification for the StarCraft II domain and provide an open source Python-based interface for communicating with the game engine. In addition to the main game maps, we provide a suite of mini-games focusing on different elements of StarCraft II gameplay. For the main game maps, we also provide an accompanying dataset of game replay data from human expert players. We give initial baseline results for neural networks trained from this data to predict game outcomes and player actions. Finally, we present initial baseline results for canonical deep reinforcement learning agents applied to the StarCraft II domain. On the mini-games, these agents learn to achieve a level of play that is comparable to a novice player. However, when trained on the main game, these agents are unable to make significant progress. Thus, SC2LE offers a new and challenging environment for exploring deep reinforcement learning algorithms and architectures.

==> arxiv_authors.txt <==
DeepMind: Oriol Vinyals, Timo Ewalds, Sergey Bartunov, Petko Georgiev, Alexander Sasha Vezhnevets, Michelle Yeo, Alireza Makhzani, Heinrich Küttler, John Agapiou, Julian Schrittwieser, John Quan, Stephen Gaffney, Stig Petersen, Karen Simonyan, Tom Schaul, Hado van Hasselt, David Silver, Timothy Lillicrap

Blizzard: Kevin Calderone, Paul Keet, Anthony Brunasso, David Lawrence, Anders Ekermo, Jacob Repp, Rodney Tsing 

==> removed_comments.txt <==
%FROM MAIN:

% Uncomment below and comment above to kill all comments

% \newcommand{\oriol}[1]{}
% \newcommand{\sergey}[1]{}
% \newcommand{\sasha}[1]{}
% \newcommand{\tim}[1]{}
% \newcommand{\dave}[1]{}
% \newcommand{\timo}[1]{}
% \newcommand{\tom}[1]{}
% \newcommand{\hado}[1]{}
% \newcommand{\karen}[1]{}
% \newcommand{\petko}[1]{}


%Link to google doc:
%\url{https://docs.google.com/document/d/1hgOrCl6EuFz6nB0yykYPpMA3DcK7qqmu2-NrYz-6hi0/edit#heading=h.tfq4bta4vnpg}

% A very rough take on the abstract:

%Which others should we mention? We could mention real-time, but we don't do anything with real-time in the actual release?
%Should we mention that SCII has an active user base producing games?  This is one distinct advantage over doing the same thing with, e.g. SCI. Yes, I added (Oriol)

%\hado{E.g., roboticists might disagree.  Perhaps: “harder class of problems than considered in most prior work”?}

%\hado{``raw input planes'' $\to$ I then expect pixels, not feature planes.  Might disappoint readers. Rephrase?}


%FROM INTRO:

% Comment below "normalization issues" when fixed
% \oriol{Quotes vs emphasis. Lets be consistent: \emph{mini-map} vs ``mini-map''}
%Resolved \oriol{ATARI vs Atari}
% \oriol{minimap vs mini-map}
% \heiner{Hado decided for ``minimap''; changed throughout}
%Resolved \oriol{careful with $a^0$ vs $a_0$}
% \oriol{add links to youtube videos when available}
% \oriol{Starcraft I vs Starcraft vs Starcraft Broodwar...}
% \oriol{StarCraft vs Starcraft}
% \heiner{Changed to ``StarCraft'' throughout}
% \oriol{Section vs section, Figure vs figure}

%\heiner{``--'' or ``---''? I now made it consistently the latter.}


%- Recent success of Deep Learning and RL
%- Why Starcraft II?
%- Why is now the time to build an SC2 RL environment?
%- Properties of the game.
%- Brief history of deep RL.


%and the many challenges and opportunities offered in RTS games  have been widely discussed by many researchers \cite{}.

%\karen{would be good to give a ballpark number}\timo{It's roughly 100 million if you were to flatten it. Otherwise it's $~300*84^2+2*84^4$}

%We also introduce \emph{PySC2}, an interface for reinforcement learning in StarCraft II.


%Discussion on naming below
%\dave{should we name our interface? e.g. like the ALE in Atari, it was useful to separate the emulator from the RL interface}.\oriol{how about PySC2?}.\tom{Yes --- and we should tell the reader how to pronounce it, eg. ``Pish-too"?} \hado{Not sure if this is what Dave meant, but might be good to explictly name the feature-plane version.  Perhaps PySC2-dev and then later PySC2-competition, using PySC2 as generic label?}
%\karen{I suggest StarLearn}

%\timo{Blizzard is releasing replays, not us. Are blizzard people going to be co-authors?}\oriol{yes}


%Thus, we believe that by defining several tasks based on both a modern and stable game engine, and on the release of large amounts of real game-play data, our work will provide a useful benchmark to test not only existing and new RL algorithms, but also for modelling interesting aspects of perception and attention, sequence prediction, and modelling uncertainty, all of which active areas of machine learning research.

%\dave{This paragraph seems out of place. If we want to describe StarCraft perhaps we should do so in a following Section by itself?} In a two player game of StarCraft, to win a players must: 1. accumulate resources (minerals and vespene gas), 2. construct production buildings, 3. amass an army, and 4. eliminate all of the opponents buildings. % Not sure this should go here or after pargraph 2


%\karen{original $\to$ v1?}\oriol{nah original is usually how people refer to it}\hado{resolved?} 

%made using a similar mechanism to a human playing the game;

%Resolved: \hado{"observations and actions are made using a similar mechanism to a human playing the game" $\to$ this is unclear to me.  Rephrase?}\oriol{better?}

%Duplicate, sequence modelling, or memory. 

%\dave{This sounds rather obsequious, I think we should cut}. Also, having support from Blizzard, one of the major game developers, will greatly enhance the experience of players, researchers, and bot aficionados alike. 

%FROM RELATED WORK:

%\dave{Do we really want to make this statement? It's very provocative and debatable - benchmarking in RL has been around for at least 10 years with a series of efforts to standardise, including the RL competition, several RL libraries, etc.}

%Research in RL is challenging because of the following problem: different academic labs often created and maintained their own task environments against which they developed control algorithms.  Even if published papers described the environments in detail, this practice led to a major challenge in comparing algorithmic results even for what was supposed to be the same task or domain.  For all but the simplest tasks, a high-level description is simply not enough to be able to replicate the details in executable code.  This is particularly problematic because RL agents are designed to find small differences in an environment and exploit these to full effect.

%\hado{I put in a ref that previously just said `alibaba'.  Please verify that this is the intended paper to cite here.}\oriol{it is}

%Ours is the first attempt at building an agent which learns to play the full game either through imitation learning or reinforcement learning, without any major simplification in the action or observation space.
%\tom{I think this claim is a bit too broad -- our results are mostly for the simplified min-games. Maybe this paragraph should not be about agents but just about the challenge of the environment?}
%\hado{Agree with Tom.  I think we shouldn't claim to have really attempted to build an agent to play the full game - then we failed.  Also, it’s quite debatable whether this was “without major simplification”.  Perhaps just scrap these lines?}
%\oriol{killed this}

%- General game playing
%- Deep learning 
%- RTS games
%- How is solving RTS games otherwise useful.
%  Well, they are a microcosm for the real world.
%- StarCraft

%There is a long history of work in the RL literature on on real-time strategy (RTS) games, including the original StarCraft.


%Predicting win/loss values for StarCraft replays, using logistic regression
%\cite{erickson2014global}.

%Recently, several related environments have been released.
% Some papers that we should be citing here:
% \cite{synnaeve2016torchcraft}
%\cite{justesen2017learning}
% \cite{tian2017elf}


%FROM ENVIRONMENT:

    %\timo{rectangle\_select $->$ select\_rect; SCIILE $->$ SC2LE; player stats $->$ non spatial features; research isn't represented yet. Better to say resources, selection, available\_actions, build queue}
    
    
%\karen{The two paragraphs above make a distinction between Blizzard and ``us''. I think it would be better to describe it as a joint effort between Blizzard and DeepMind.} \timo{The problem with not distinguishing between blizzard and us is that they are also releasing an independent c++ API (also wrapping the proto API) that is more focused on scripted agents. We don't want to confuse our environment with theirs especially given that I suspect theirs will see more usage, at least among the hobby crowd.}\oriol{solved with statement before acks}    

%\timo{Oriol: please mathify this paragraph:}
%More formally, PySC2 defines a set of types, each with a name and id and a sequence of ints within a small defined finite range, and a set of functions each with a name, id and set of arguments each defined by one of the types. An agent then is expected to supply function actions defined as a sequence of ints that conform to the ranges and shapes of the chosen function and its argument types.

%Each argument is a list of integers, with either one (e.g., the boolean argument for $\textrm{select\_add}$ is either $[0]$ or $[1]$) or two elements (e.g., coordinates are given as lists of two integers).
% we would construct it as the sequence $\texttt{select\_rect}, (p1x, p1y), (p2x, p2y)$. \timo{I don't quite understand this. What the environment actually takes isn't $\textrm{select\_rect}, p1, p2$ but $[\texttt{select\_rect}, [[select\_add], [x1, y1], [x2, y2]]]$. Your agent may generate that in the flatter form, but that's not what the environment takes.}\oriol{ok le's make it more precise then. the first modifier I'll ignore still, though}



%An action-function can take at most 3 arguments --- as in $\texttt{select\_rect}$.

% \oriol{I thought the next paragraph was too specific. I copied the last part though}
% \timo{It does show the complexity of the environment, and why we went with such a complicated action space though.}\oriol{it is a bit redundant though at this point with the two examples and the figure, no?}
%Each possible action a human can do is then represented as a separate function with a unique name and id, and with a set of arguments. Some actions (e.g. move) are represented as two functions, one taking a point on the screen and another taking a point on the minimap. Some (e.g. build supply depot) only take a point on the screen while others (e.g. stop) don't take a point at all. Some more complicated actions (e.g. unload unit from transport) refer to parts of the observations. Many actions are race specific, for example build marine is only possible if you are playing as Terran. To represent the full action space we define approximately 500 function actions with 13 types of function arguments. See the \footref{\urlhttps{https://github.com/deepmind/pysc2/blob/master/docs/environment.md}}{environment documentation} for a more detailed description and spec of the actions available through PySC2.

% Low priority: \hado{What does this mean: does the game crash if my agent emits such an action, or perform a no-op, or something else?}

% This corresponds to a step multiplier of 8 (number of non-rendered frames between actions).
%\timo{In all our RL experiments we use a step multiplier of 8, meaning we only get an observation and make an action every 8 frames. This is equivalent to 180 APM.}

%\timo{Oriol: you added "following our guidelines to ensure full reproducibility of results." Which guidelines are those?}\oriol{someone expanded my point by describing the sc2maps} A general goal to keep in mind while building mini-games is that the reward structure should separate poor agents (e.g., random) from great agents. As such they should have a time limit instead of a fixed goal as a termination condition, otherwise a random agent will eventually get there. \hado{I find this an odd sentence---how does `able to separate good from bad' imply a time limit?  Could the reward not just code a preference for speed (e.g., small negative on each step), if you so desire?  Why not just leave this to the users?} It should require a continuous stream of actions (not just build and wait) to encourage interesting behavior. Doing good actions early and quickly should compound to give better results overall. If possible a small increase in skill should result in a measurable increase in score.
%\hado{A RL task is defined not just by reward, but also by discount and termination.  E.g., a time limit defines a termination.  A discount can be used to model a stochastic termination (but is more general).  I think it is fair to warn users to define tasks cleanly. The prescription here is a bit specific, in my perspective.}
%\oriol{decided to drop last paragraph}


%FROM RL:

%TODO: This text implies that we did try auto-regressive actions (and we did!).  I think we should either kill it or be explicit and say that we found similar performance.
%In most of our experiments we found it sufficient to model sub-actions independently, however, we also explored using auto-regressive policies where the ordering was chosen such that we first decide the function identifier, then all categorical arguments, and finally, if relevant, pixel coordinates.

%TODO: Should we cite Chris' original Go paper and/or the Natre Go paper here as this exactly what is done for Go agents.

%TODO: Presumably there is a softmax after the linear for the independent action layers?

used in the paper: (a) the original Atari-net architecture used for DQN, (b) a network which uses a convnet to preserve spatial information for the screen and minimap actions, (c) same as in (b) but with a convolutional LSTM at one layer.

%In short, the learning algorithms works as follows.  In addition to the policy $\pi_{\theta}$, the network outputs a value estimate $v_{\theta}$, possibly sharing parameters (e.g., convolutional layers) with the policy.  We then define a desired loss that updates the policy parameters such that the actual value of the policy $v_{\pi}(s) = \E{ R_{t+1} + R_{t+2} + \ldots \mid a_t \sim \pi(\cdot | s_t) }$ hopefully goes up, using the direction of gradient ascent of this value.  In addition, we update the value estimate to more closely match the actual value.  Finally, we include a regularization term that increases the entropy of the policy, to avoid premature convergence to a greedy, but suboptimal, policy.  This is important because the policy defines the experience the agent receives, and it is important to continue exploring sufficiently to be able to learn.

% We can formulate these updates as gradient descent on a loss by defining the following parts.  The first part is $- \E{v_{\pi_{\theta}}(s)}$; performing gradient descent on this is equivalent to performing gradient ascent on the true value of the policy $\pi_{\theta}$.  The second part is $\E{ (v_{\pi_{\theta}}(s) - v_{\theta}(s))^2 }$, to improve the value estimates.  The third part is $\E{ \log \pi(a|s) }$, which results in gradient ascent on the entropy of the policy.  In all cases, the expectation is over the state distribution induced by the current policy.  The full loss is then
% \[
% l(\theta)
%  = \underbrace{- \E{ v_{\pi_{\theta}}(S) }}_{\textrm{policy gradient}} + \beta\underbrace{\E{ (v_{\theta}(S) - v_{\pi_{\theta}}(S))^2 }}_{\textrm{value estimation}} + \eta\underbrace{\E{ \sum_a \pi_{\theta}(a|s) \log \pi_{\theta}(a|s) }}_{\textrm{entropy regularization}} \,,
% \]
% where $\beta$ and $\eta$ are hyperparameters that trace off the importance of the policy gradient, value estimation, and entropy regularization.

% We can take the gradient of this loss, and then approximate this gradient.  For the approximation, we replace each occurrence of the actual value with an estimate that, from an observed state $S_t$, uses $n$ sampled transitions and then bootstraps on the value estimate $v_{\theta}(S_{t+n})$ as a stand-in for the remaining future cumulative rewards.  Because we first take the gradient and only then approximate the true value, the gradient with respect to the bootstrap value is ignored.  This is sometimes called a semi-gradient \cite[Chapter 7]{SuttonBarto:2017}, and is common in reinforcement learning.

% For the policy gradient, we use the log-likelihood trick \cite{Williams:1992}
% \[
% \nabla_{\theta} v_{\pi_{\theta}}(s) = \E{ (G_t - v_{\theta}(s_t)) \nabla_{\theta} \log \pi_{\theta}(a_t|s_t) | s_t} \,,
% \]
% where $G_t = R_{t+1} + \gamma R_{t+2} + \ldots$ is the future discounted return (we consider the discount $\gamma$ a hyperparameter that can be tuned --- the true objective is undiscounted).  As described above, we then replace the full return with a truncated $n$-step return \cite{SuttonBarto:2017}: $G_t^{(n)} = R_{t+1} + \gamma R_{t+2} + \ldots + \gamma^{n-1} R_{t+n} + \gamma^n v_{\theta}(s_{t+n})$.  The same $n$-step return is used to approxiate the true value function for the update to the value estimates.

%\tom{the paragraphs below make it sound like the auto-regressive form is part of the API, but if I understand it right it is only a choice on the agent side?}\oriol{I agree. Should I say this is a proposal but others exist? Or we could move the next 3 paras back to section 4}

%\timo{Do the previous two sentences belong here? Why not just refer them to 3.actions?} \hado{I don't think it hurts to reiterate.}

%\hado{How exactly are the actions masked?  In particular, how is their probability mass redistributed? (E.g., uniformly? Proportionally by simply renormalizing?)}

%Resolved: \sergey{Do we want to have a couple of equations for policy gradients?}\oriol{Possibly a review would be good since this paper will be read by people who may not care about RL}

% Converting all the actions to a flat, single action space consisting of all function names and all possible parameter values would be unreasonable: it would require billions of actions even if discretizing pixels to just 32 by 32. 
% Thus, we decide to decompose the actions as a sequence of sub-actions. 
% For instance, for the example action=rectangle\_select(p1, p2, modifier), we would construct it through the following sequence action=(rectangle_select, p1, p2, modifier).

% Note that this choice resembles much of what has been done in natural language processing, in which to model the probability of a sentence p(w1 w2 w3) is decomposed via the chain rule as p(w1)p(w2|w1)p(w3|w1,w2), allowing to reduce the combinatorial choice of composing any sequence of words to a sequence of word by word predictions.

% Thus, the neural network policies will be parametrized as a neural network with a sequence of heads which, together, will form the ``function call action'' defined by the environment.

% Note that, as a function of the base action (or function) selected, different number and types of arguments must be selected. We simply do so by listing all possible functions and filtering out the appropriate arguments. In other words, we use a header file of function signatures, and our policy neural network complies with the spec as defined in Table~\ref{} by adapting its architecture depending upon the base action selected or sampled.


%\hado{High-level (possibly controversial) comment: I think the paper would be stronger if there was only one RL baseline.  Then, it looks as if we only give an example of how to hook up an agent to the environment, focusing on the environment as the main contribution.  Now it looks as if we tried to optimize performance by trying different things but did not get far (which is then disappointing).  The focus on different baselines distracts from the main narrative. (Sorry, I know substantial effort was put in...)}\timo{One other reason for this is to not look like we've done too much work before releasing it publicly. If people think we have a big head start they may not be as willing to work on it.}

%\hado{More info is needed. For instance, how is the policy defined 1) during training for the RL case, 2) during testing for the RL case, 3) during testing for the supervised case (e.g., according to distribution, or by picking the most-likely action, as one would in classification)?}

%\oriol{not sure we should describe these... i agree with hado we haven't really tried THAT hard (e.g. architecture search wasnt used}

%We use the A3C method~\cite{mnih2016asynchronous} for all reinforcement learning experiments. 
%\karen{We just described A2C in ``'Learning algorithm''.}\oriol{done}
%It was shown to achieve state-of-the-art results on several challenging benchmarks~\cite{mnih2016asynchronous}.

%\oriol{tentatively removed}
    % & \sc Mean      & 24   & 30 & 19   & 45  & 50    & 2200    & 5   \\

% \multirow{2}{*}{\sc Scripted agent}
%     & \sc Mean      & 26   & 93  &      & 108  &       &         &   \\
%     & \sc Max       & 33   & 113 &      & 373  &       &         &   \\
%     \hline\hline

    % & \sc Mean      & 6   & 53 & 43   & 67   & 64    & 2697    & $<1$ \\
    % & \sc Mean      &16   & 83 & 33   & 57   & 43    & 2554    & $<1$  \\
    % & \sc Mean      & 17   & 77  & 33   & 67   & 50    & 2936    & 2   \\

%FROM SUPERVISED:

%replays are not as abundant as they are in StarCraft II.
%It's difficult to make exact statements about abundance of SCI vs SCII so I'm just moving to a purely positive take

%\oriol{petko: we need statistics here of matchups, level of play of this games, etc. maybe on a single figure}
%\timo{Is it worth adding the graph of frames between each action? That would be good justification for the step\_mul of 8}\oriol{its already too long}

% Resolved, removed to acoid confusion \tim{what is 'smart screen' and 'smart minimap'?}\timo{Right click on the screen vs right click on the minimap}

%\oriol{Hey Petko, would it be worth mentioning the proportion of professional games? do we know this? } \petko{We can count roughly how many replays are in each league (master, diamond, etc.).}\timo{I'm pretty sure we don't know this. It'd be hard to pick out of mmr because pros have lots of accounts with varying mmr. I suspect given that it's played on battle.net the games played by pros aren't their top form anyway.}\oriol{OK. Do we sample players unofirmly or does Blizzard filter these for us --- I forgot.}

%\karen{NB. Once Alpha Go Zero paper is finally out, we should cite it here.}

%\karen{What we call Fully-Convolutional in RL, we call Convolutional (and arConvolutional) here, so need to make it consistent.}

%[not directly comparable, but past work with logistic regression on hand-crafted features got to $\approx 73\%$ accuracy
%\cite{erickson2014global}.]


%The ability to learn a good value function also suggests that search-based methods like those employed in AlphaGo~\cite{silver2016mastering} may be viable.

%Resolved \petko{todo(petkoig): %Resolevd Use proper color coding for the nets (i.e., similar nets with a similar color, also 
    %ensure we have matching color schemes and names with RL.)}
    %Resolved \hado{Text is a little bit small, especially on the $x$-axis.}
    %Resolved \tom{Change x-axis label on right figure: "In-game time (min)"? Also "0-3" could be "$<3$"}

%\karen{The following paragraph should go to the previous sub-section (if we keep auto-regressive actions).}

%, which is also close to the average frequency with which humans take actions as observed in replays (i.e., an action taken every $~7$ frames).   
%\oriol{Petko: put more details here on experimental setup}

%More advanced architectures that utilise memory should be explored in the future, but providing baselines for common architectures is valuable as it helps us understand the difficulties of StarCraft.\tom{let's drop this paragraph, too vague.}

%tim: removed this because it was redundant with above.
%We note that the value network is not utilising privileged information --- an agent can only see its own units and their surroundings.

%as it is learning to ``imitate'' the actions taken by players in replays. 

%\petko{Oriol, can you check the following two paragraphs?:}

%OLD VERSION:
%When training our policy we sampled observations at a fixed frame rate and a step multiplier of $8$. 
%\tim{this is a bit confusing.  What's the difference between a fixed frame rate and step multiplier. I'll change it, and if what I've said is wrong let me know.} \petko{there is no difference between a fixed frame rate and using a step multiplier as a parameter.}

%This sampling strategy allows us to train our models to imitate human behaviour. 

%\petko{Oriol, and this?}\oriol{im tentatively killing this}
%\tim{Will try to clean this up and bring it back.  It's a fairly important detail. Just difficult to convey :)}

%\karen{does it?}\petko{according to the policy results in the table, yes; also this was the agent that gave us the winning replay}


% \karen{There might be questions about how our RL agent compares to the supervised agent.}\oriol{isn't the last paragraph kinda saying that?}


%FROM CONCLUSION:

%This can likely be very short + sweet.  We should likely mention (or remention) future releases that will include multi-player and play from RGB images and human-like mouse-clicks / keyboard inputs.

%\karen{``feature space is given'' sounds too strong, considering that we don't really provide any sophisticated hand-crafted features, but merely an observation in a form easier to process than raw pixels.} \hado{Changed to ``the observations are preprocessed before given to the agent''.  Better?}


%consider the *real* challenge to be point-and-click-from-RGB, and that should be the criterion for any claims that sound like "StarCraft has been solved". The reason is that any other API (it's obvious for the raw API, but also debatable for our developer API) can be construed as making it too easy for the machine and/or cheating. I think we don't want to shy away from the ambitious goal of beating the best humans on their own turf


%A future release will define a \emph{competition} interface that will rela these simplifications, including for example playing from the raw RGB image or support for multiplayer to allow self-play and more complicated setups. % instead using:  1) observations based on the raw RGB image, 2) a point-and-click interface based on mouse clicks with full screen resolution plus keyboard actions \timo{We haven't talked about the details of what's to come. I don't think we should publish/promise anything about the future environment other than that it'll be with rgb and support multiplayer. Things like action space and real-time are currently undefined. I asked Blizzard about this and they agreed, we can mention pixels and multiplayer, but not more than that.}, 3) real-time play (e.g. if an agent is unable to deliver a new action by a frame deadline, the game simply advances forward), and 4) multi-player game play that allows two or more players to be RL agents specified by the researcher.
%\karen{+1 to Timo's point. We'd rather under-promise here.}

%Do we want to say this regarding a tournament?  We should check with blizzard + everyone before including this statement.
% Future research will focus on leveraging many aspects of agent design to produce players capable of besting top professional players at the full game. Finally, we hope to sponsor the formation of a regular tournament style competition, built on this and future releases, that will encourage the development of interesting new agents algorithms and architectures.\dave{Do we want to commit to this in the paper?} \orio{I removed this}





